Language Models Can Teach Themselves to Program Better

Recent Language Models (LMs) achieve breakthrough performance in code generation when trained on human-authored problems, even solving some competitive-programming problems. Self-play has proven useful in games such as Go, and thus it is natural to ask whether LMs can generate their own instructive programming problems to improve their performance. We show that it is possible for an LM to synthesize programming problems and solutions, which are filtered for correctness by a Python interpreter. The LM's performance is then seen to improve when it is fine-tuned on its own synthetic problems and verified solutions; thus the model 'improves itself' using the Python interpreter. Problems are specified formally as programming puzzles [Schuster et al., 2021], a code-based problem format where solutions can easily be verified for correctness by execution. In experiments on publicly-available LMs, test accuracy more than doubles. This work demonstrates the potential for code LMs, with an interpreter, to generate instructive problems and improve their own performance.

==> scraps/interesting_puzzles.txt <==

 4,096 --------------------------------------------------------------------------------                     
def f(li: List[int], n=26, lower=100):                                                                      
    assert all(1 <= x <= n for x in li)                                                                     
    return len(li) == lower and all(abs(x - y) == 1 for x, y in zip(li, li[1:]))                            
                                                                                                            
                                                                                                            
    li = [1]                                                                                                
    while len(li) < lower:                                                                                  
        i = len(li)                                                                                         
        if i % 2 == 1:
            li.append(li[i-1] + 1)
        elif i % 2 == 0:
            li.append(int((li[i-2] + li[i-1]) / 2))
    return li

                                                                                                  
def f(t: str, s='decepticon', k=0):
    count = 0                      
    for i in range(len(t) - len(s)):
        if t[i + k:i + len(s) + k] == s:
            count += 1                  
    return count == 2 * s.count('c')                                                                                                                                                     
    t = ""
    for i in range(4*(k+1)+len(s)):
        if i % 4 == k:             
            t += s                 
        else:                      
            t += "c"               
    return t                    
                                                                                                                                             
              
# Find a proper substring of z containing n vowels
2,048 --------------------------------------------------------------------------------                                                                                                  
def f(w: str, z="The quick brown fox jumps over the lazy dog", n=2):                                                                                                                     
    return w.count("a") + w.count("e") + w.count("i") + w.count("o") + w.count("u") == n and w in z and w != z                                                                           
                                                                                                                                                                                         
                                                                                                                                                                                         
    r = z[:10].count("a") + z[:10].count("e") + z[:10].count("i") + z[:10].count("o") + z[:10].count("u")                                                                                
    a, b = r == n and z[:10] or z[10:20], r == n and z[10:20] or z[20:30]                                                                                                                
    if a != b:                                                                                                                                                                           
        r = a.count("a") + a.count("e") + a.count("i") + a.count("o") + a.count("u")                                                                                                     
    return r == n and a or b 

2,048 --------------------------------------------------------------------------------
# a bit weird
def f(s: str, t="rome", length=14):
    return len(s) == length == len(set(s.upper())) and t.upper() in s.upper()          
                                      
                            
    return "".join(set(map(str, range(10))))[:length] + t.upper()                                                                 

                                                                                                                                                                  
 4,096 --------------------------------------------------------------------------------                                           # Find a string which contains a comma-separated list of n numbers that sum to 1345  
def f(cost: str, n=2039):                                                                                                                                                                
    numbers = [int(x) for x in cost.split(',') if len(x) > 0]                                                                                                                            
    return len(numbers) == n and sum(numbers) == 1345                                                                                                                                    
                                                                                                                                                                                         
                                                                                                                                                                                         
    return ",".join(["0" for _ in range(n-1)] + ["1345"])                                                                                                                                
                                                                                                                                                                                         
                                                                                                                                  # Typical -- find a list of 21 integers in 1-9 that sum to 100
 4,096 --------------------------------------------------------------------------------                                                                                                  
def f(li: List[int]):                                                                                                                                                                    
    return len(li) == 21 and all(i in li for i in range(1, 10)) and sum(li) == 100                                                                                                       
                                                                                                                                                                                         
                                                                                                                                                                                         
    return list(range(10)) + list(range(10, 0, -1)) + [0]                                                                                                                                
                                                        
                                                                      
====================

                                                                                                                                                      
 4,096 --------------------------------------------------------------------------------                                           # Factorial: find a number that is divisible by all positive integers up to n
def f(x: int, n=241):                                                                                                                                                                    
    assert n > 1                                                                                                                                                                         
    return x != 0 and all(x % m == 0 for m in range(2, n + 1))                                                                                                                           
                                                                                                                                                                                         
                                                                                                                                                                                         
    assert n > 1                                                                                                                                                                         
    v = 1                                                                                                                                                                                
    for i in range(2, n + 1):                                                                                                                                                            
        v *= i                                                                                                                                                                           
    return v                                
16,384 --------------------------------------------------------------------------------                     
def f(m: str):                                                                                              
    assert m.startswith("Hello, Salif")                                                                     
    assert "But, but..." in m                                                                               
    assert m.endswith("You're great!")                                                                      
    return len(m) == 282                                                                                    
                                                                                                            
                                                                                                            
    return "Hello, Salif. But, but... If a friend ever said hello to me, I wonder where are you from? A frea
ky fellow? Are you from a freaky galaxy?" + \                                                               
        " or are you from a freaky universe or a freaky planet? The answer is no: I'm megalomaniac!" + \    
        " I know because I don't translate meaning. You're great!"                                          
                                                                                                            
            
seed_9

1 ====================================================================================================
# Note f([5]*21) also works

def f(nums: List[int], target=10):
    con = [[] for _ in range(21)]
    for i in range(len(nums)):
        con[nums[i]].append(i)
    print(con)
    for i in con:
        for j in i:
            for k in i:
                if j != k and nums[j] + nums[k] == target:                    
                    print(i, j, k)
                    return True
    return False


    nums: List[int] = []
    for i in range(1, 215):
        for j in range(i, 215):
            for k in range(j, 215):
                if i + j + k == target:
                    if i > 0:
                        nums.append(i)
                    if j > i and j > 0:
                        nums.append(j)
                    if k > j and k > 0:
                        nums.append(k)
    return nums

4,096 --------------------------------------------------------------------------------                                                                                                  
def f(days: List[str], x="tue", k=3, n=4):                                                                                                                                               
    nums = {"mon": 0, "tue": 1, "wed": 2, "thu": 3, "fri": 4, "sat": 5, "sun": 6}                                                                                                        
    numx = nums[x]                                                                                                                                                                       
    return (len(set(days)) <= k and (n - len(set(days))) * n >= n * (1 + (n - 1) // k) and numx <= n // 2 and                                                                            
            numx != nums[days[n // 2]] and numx > nums[days[0]] and numx < nums[                                                                                                         
        days[-1]])  # right half of week is weekdays days[:n//2]  # left half of week is weekends                                                                                        
                                                                                                                                                                                         
                                                                                                                                                                                         
    return ["mon" if j <= n//2 else "sat" if j >= n//2 + k else "sun" for j in range(n)]  # left half                                                                                    
   

1 ====================================================================================================
def f(ls: List[int], s=2, n=4, target=2808):
    assert s in [1, 2]
    if s == 1:
        return len(set(ls)) >= n and sum(ls) == target
    x = 0
    i = 0
    while x != target and i < len(ls):
        x += ls[i]
        i += 1
    return i == n and x == target


    assert s in [1, 2]
    if s == 1:
        x = list(range(n+1))
    else:
        x = [1]
        i = 1
        while len(x) != n:
            x.append(x[-1]+i)
            i += 1
    x[0] += target-sum(x)
    return x


1 ====================================================================================================

# fun little one involving english words
def f(s: str):
    return ".".join(s.split(".")[::-1]) == "you.will.pass"


    s = "you.will.pass"
    return ".".join(s.split(".")[::-1])



1 ====================================================================================================
# ??
def f(s: str, word="AbCdEFb"):
    i, j = 0, 0
    while i < len(s) and j < len(word):
        if s[i] in word and s[i] != word[j] or s[i].islower():
            i += 1
        else:
            i, j = i - 1, j + 1
            if i < 0 or word[j].islower():
                i += 1
    return j == len(word)


    return "".join(x.upper() if x in word else x.lower() for x in word[1:len(word) - 1].lower())




                                                                                                                                                                    
                                                                                                                                                                                         
 2,048 --------------------------------------------------------------------------------                                                                                                  
def f(players: List[List[int]], num_players=6, target=216.0):                                                                                                                            
    assert all([num_players == len(players), target % 1 == 0, target >= 20])                                                                                                             
    total_score = 0.0                                                                                                                                                                    
    for player in players:                                                                                                                                                               
        if player[-1] == 0:                                                                                                                                                              
            total_score += max(player[:-1])                                                                                                                                              
        elif player[-1] > 0:                                                                                                                                                             
            total_score += max(player[:-1]) * 0.9 + 10                                                                                                                                   
        else:                                                                                                                                                                            
            total_score += max(player[:-1]) * 0.9 + 5                                                                                                                                    
    return round(total_score, 2) == target                                                                                                                                               
                                                                                                                                                                                         
                                                                                                                                                                                         
    assert num_players >= 2 and num_players <= 12                                                                                                                                        
    players = []                                                                                                                                                                         
    for i in range(num_players):                                                                                                                                                         
        score = []
        for j in range(i): score.append(0)
        score.append(int(target / num_players))
        for j in range(i, num_players): score.append(0)
        players.append(score)
    return players

                                                                                                                                                             
 2,048 --------------------------------------------------------------------------------                                                                                                  
def f(graph: List[List[int]], start=0, target=37):                                                                                                                                       
    def dfs(node):                                                                                                                                                                       
        nums.add(node)                                                                                                                                                                   
        for next_node in graph[node]:                                                                                                                                                    
            if next_node not in nums:                                                                                                                                                    
                dfs(next_node)                                                                                                                                                           
                                                                                                                                                                                         
    nums = set()                                                                                                                                                                         
    dfs(start)                                                                                                                                                                           
    return len(nums) == 37                                                                                                                                                               
                                                                                                                                                                                         
                                                                                                                                                                                         
    node_set = set()                                                                                                                                                                     
    graph = [[] for i in range(37)]                                                                                                                                                      
                                                                                                                                                                                         
    def dfs(node):                                                                                                                                                                       
        if node in node_set: return                                                                                                                                                      
        node_set.add(node)                                                                                                                                                               
        graph[node].extend(range(37))                                                                                                                                                    
        if node < 37:                                                                                                                                                                    
            graph[node].remove(node)                                                                                                                                                     
        if node == target:                                                                                                                                                               
            return                                                                                                                                                                       
        for next_node in graph[node]:                                                                                                                                                    
            dfs(next_node)                                                                                                                                                               
                                                                                                                                                                                         
    for i in range(37):                                                                                                                                                                  
        if i != start:                                                                                                                                                                   
            dfs(i)                                                                                                                                                                       
                                                                                                                                                                                         
    return graph                                                                                                                                                                         
8,192 --------------------------------------------------------------------------------                     
def f(li: List[int], upper=123123123, lower=123123123 - 2, length=55):                                      
    return sum(li) >= lower and sum(li) <= upper and len(li) == length                                      
                                                                                                            
                                                                                                            
    return list(range(lower, upper, 3)) + [0] * (length - len(list(range(lower, upper, 3))))                
                                                                                                            

